Closing the Loop: Bidirectional Fully Encrypted Protocols

Fully encrypted protocols (FEPs) provide encrypted channels that make all protocol-generated bytes computationally indistinguishable from uniform random strings. Several previous works have explored security definitions and constructions of unidirectional FEPs: protocols in which one party acts only as a sender, and the other acts only as a receiver. However, most applications require two-way information exchange, and a network adversary can observe communication in both directions and their shared lifetime. Because the semantics of bidirectional channels involve more complex shared state, it is possible that the ``na\"ive'' composition of two unidirectional channels can result in a two-way protocol that can be detected based on dependencies between the two directions, such as traffic imbalance, channel closure, failures, or connection tear-down. To address this issue, we introduce new formal security definitions for bidirectional FEPs that capture exact shaping, delivery, protocol-state integrity, private half-close, and cross-direction isolation, while revealing a public ``sending schedule'' and ``closing epoch'' that may be randomized. We show that the trivial composition fails to meet these definitions, leading to practical detection attacks. We then construct provably secure bidirectional FEPs (BiFEPs) for both the datastream and datagram settings. For datastream, we combine two direction-separated FEPs with a ``wrapper'' layer that prevents detection based on the mismatch between uni- and bi-directional connection states. For datagram, we add encrypted DATA/FIN/ACK with replay protection and loss-tolerant close. We validate the design through a Rust implementation and show that none of the surveyed deployed protocols provides the full set of BiFEP security properties.

==> biFep_NDSSD_Linger/figures/load_sweep.dat <==
load expansion goodput
0.0000 nan 0.000
0.1250 8.0 6.283
0.2500 4.0 12.332
0.3750 2.6666666666666665 18.372
0.5000 2.0 24.303
0.6250 1.6 30.526
0.7500 1.3333333333333333 36.434
0.8409 1.1891891891891893 39.297
0.8750 1.1428571428571428 36.803
0.9227 1.087993818216942 36.550


==> biFep_NDSSD_Linger/figures/schedule_sweep.dat <==
gamma median p95
200 19.7 34.4
400 22.2 33.9
800 27.8 43.5
1600 39.6 75.4
3200 67.8 135.2
6400 123.4 247.0
12800 233.6 421.8


==> biFep_NDSSD_Linger/figures/timed_sweep.dat <==
duration missA missB overrun jitter
5 79.67 78.67 56.50 4.683
10 79.67 76.67 21.00 4.201
20 86.33 87.33 0.33 6.706
50 86.67 86.00 0.00 6.578
100 86.00 89.33 0.00 6.182

